Histopathologic Image Processing: A Review

Histopathologic Images (HI) are the gold standard for evaluation of some tumors. However, the analysis of such images is challenging even for experienced pathologists, resulting in problems of inter and intra observer. Besides that, the analysis is time and resource consuming. One of the ways to accelerate such an analysis is by using Computer Aided Diagnosis systems. In this work we present a literature review about the computing techniques to process HI, including shallow and deep methods. We cover the most common tasks for processing HI such as segmentation, feature extraction, unsupervised learning and supervised learning. A dataset section show some datasets found during the literature review. We also bring a study case of breast cancer classification using a mix of deep and shallow machine learning methods. The proposed method obtained an accuracy of 91% in the best case, outperforming the compared baseline of the dataset.

==> Figures/100x.csv <==
""	"Filter"	"No filter"
100	91.0	90.3
200	90.6	90.0
400	90.1	89.8
600	89.8	89.7


==> Figures/200x.csv <==
""	"Filter"	"No filter"
100	89.7	88.6
200	89.7	89.1
400	89.7	89.1
600	89.7	89.1


==> Figures/400x.csv <==
""	"Filter"	"No filter"
100	86.7	85.7
200	86.9	85.4
400	87.1	85.3
600	86.9	85.6


==> Figures/40x.csv <==
" "	"Filter"	"No filter"
100	89.9	88.5
200	88.7	89.0
400	89.6	89.2
600	89.5	89.3


==> Figures/data.csv <==
""  "Win" "Loss"    
1   3   13
2   11  5
3   14  2
4   16  0
5   15  1

